What makes a language easy to deep-learn? Deep neural networks and humans similarly benefit from compositional structure

Deep neural networks drive the success of natural language processing. A fundamental property of language is its compositional structure, allowing humans to systematically produce forms for new meanings. For humans, languages with more compositional and transparent structures are typically easier to learn than those with opaque and irregular structures. However, this learnability advantage has not yet been shown for deep neural networks, limiting their use as models for human language learning. Here, we directly test how neural networks compare to humans in learning and generalizing different languages that vary in their degree of compositional structure. We evaluate the memorization and generalization capabilities of a large language model and recurrent neural networks, and show that both deep neural networks exhibit a learnability advantage for more structured linguistic input: neural networks exposed to more compositional languages show more systematic generalization, greater agreement between different agents, and greater similarity to human learners.

==> models_nested_re/model_4_summary.txt <==
                         Mixed Linear Model Regression Results
=======================================================================================
Model:                    MixedLM        Dependent Variable:        ProdSim_GroundTruth
No. Observations:         2300000        Method:                    REML               
No. Groups:               23000          Scale:                     0.0215             
Min. group size:          100            Log-Likelihood:            1108236.0038       
Max. group size:          100            Converged:                 Yes                
Mean group size:          100.0                                                        
---------------------------------------------------------------------------------------
                                           Coef.  Std.Err.    z     P>|z| [0.025 0.975]
---------------------------------------------------------------------------------------
Intercept                                   0.797    0.001 1110.436 0.000  0.796  0.798
scale(StructureScore)                       0.045    0.001   62.865 0.000  0.044  0.047
scale(np.log(Round))                        0.199    0.000 2060.282 0.000  0.199  0.199
scale(StructureScore):scale(np.log(Round)) -0.005    0.000  -54.978 0.000 -0.005 -0.005
Group Var                                   0.012    0.001                             
=======================================================================================



==> models_nested_re/model_6_summary.txt <==
                        Mixed Linear Model Regression Results
======================================================================================
Model:                   MixedLM        Dependent Variable:        GenScore_normalized
No. Observations:        1295593        Method:                    REML               
No. Groups:              13000          Scale:                     0.0092             
Min. group size:         85             Log-Likelihood:            1177866.1821       
Max. group size:         100            Converged:                 Yes                
Mean group size:         99.7                                                         
--------------------------------------------------------------------------------------
                                           Coef. Std.Err.    z     P>|z| [0.025 0.975]
--------------------------------------------------------------------------------------
Intercept                                  0.761    0.000 1857.835 0.000  0.761  0.762
scale(StructureScore)                      0.040    0.000   97.353 0.000  0.039  0.041
scale(np.log(Round))                       0.104    0.000 1236.978 0.000  0.104  0.104
scale(StructureScore):scale(np.log(Round)) 0.050    0.000  594.840 0.000  0.050  0.050
Group Var                                  0.002    0.000                             
======================================================================================



==> models_nested_re/model_6bno-norm_summary.txt <==
                        Mixed Linear Model Regression Results
======================================================================================
Model:                      MixedLM          Dependent Variable:          GenScore    
No. Observations:           1295593          Method:                      REML        
No. Groups:                 13000            Scale:                       0.0056      
Min. group size:            85               Log-Likelihood:              1491897.2348
Max. group size:            100              Converged:                   Yes         
Mean group size:            99.7                                                      
--------------------------------------------------------------------------------------
                                           Coef. Std.Err.    z     P>|z| [0.025 0.975]
--------------------------------------------------------------------------------------
Intercept                                  0.468    0.001  790.838 0.000  0.467  0.469
scale(StructureScore)                      0.088    0.001  148.901 0.000  0.087  0.089
scale(np.log(Round))                       0.084    0.000 1281.568 0.000  0.084  0.084
scale(StructureScore):scale(np.log(Round)) 0.046    0.000  703.483 0.000  0.046  0.046
Group Var                                  0.005    0.001                             
======================================================================================



==> models_nested_re/model_7_summary.txt <==
                        Mixed Linear Model Regression Results
======================================================================================
Model:                      MixedLM          Dependent Variable:          ConvScore   
No. Observations:           1300000          Method:                      REML        
No. Groups:                 13000            Scale:                       0.0077      
Min. group size:            100              Log-Likelihood:              1288418.9723
Max. group size:            100              Converged:                   Yes         
Mean group size:            100.0                                                     
--------------------------------------------------------------------------------------
                                           Coef. Std.Err.    z     P>|z| [0.025 0.975]
--------------------------------------------------------------------------------------
Intercept                                  0.792    0.001  900.121 0.000  0.790  0.794
scale(StructureScore)                      0.043    0.001   49.027 0.000  0.041  0.045
scale(np.log(Round))                       0.094    0.000 1220.090 0.000  0.094  0.094
scale(StructureScore):scale(np.log(Round)) 0.009    0.000  121.740 0.000  0.009  0.010
Group Var                                  0.010    0.001                             
======================================================================================



==> models_nested_re/model_8_summary.txt <==
                        Mixed Linear Model Regression Results
======================================================================================
Model:                      MixedLM         Dependent Variable:         ProdSim_Humans
No. Observations:           1300000         Method:                     REML          
No. Groups:                 13000           Scale:                      0.0202        
Min. group size:            100             Log-Likelihood:             657861.6578   
Max. group size:            100             Converged:                  Yes           
Mean group size:            100.0                                                     
--------------------------------------------------------------------------------------
                                            Coef. Std.Err.    z    P>|z| [0.025 0.975]
--------------------------------------------------------------------------------------
Intercept                                   0.529    0.002 280.903 0.000  0.525  0.533
scale(StructureScore)                       0.132    0.002  70.280 0.000  0.129  0.136
center(np.log(Round))                       0.101    0.000 749.746 0.000  0.101  0.101
scale(StructureScore):center(np.log(Round)) 0.046    0.000 344.287 0.000  0.046  0.047
Group Var                                   0.046    0.004                            
======================================================================================



==> models_nested_re/model_9_summary.txt <==
                        Mixed Linear Model Regression Results
======================================================================================
Model:                      MixedLM         Dependent Variable:         ProdSim_Humans
No. Observations:           2300000         Method:                     REML          
No. Groups:                 23000           Scale:                      0.0246        
Min. group size:            100             Log-Likelihood:             937615.0570   
Max. group size:            100             Converged:                  Yes           
Mean group size:            100.0                                                     
--------------------------------------------------------------------------------------
                                           Coef. Std.Err.    z     P>|z| [0.025 0.975]
--------------------------------------------------------------------------------------
Intercept                                  0.701    0.001  517.888 0.000  0.698  0.704
scale(StructureScore)                      0.097    0.001   71.429 0.000  0.094  0.099
scale(np.log(Round))                       0.156    0.000 1504.189 0.000  0.155  0.156
scale(StructureScore):scale(np.log(Round)) 0.022    0.000  208.708 0.000  0.021  0.022
Group Var                                  0.042    0.003                             
======================================================================================


